HE is all you need: Compressing FHE Ciphertexts using Additive HE

Homomorphic Encryption (HE) is a commonly used tool for building privacy-preserving applications. However, in scenarios with many clients and high-latency networks, communication costs due to large ciphertext sizes are the bottleneck. In this paper, we present a new compression technique that uses an additive homomorphic encryption scheme with small ciphertexts to compress large homomorphic ciphertexts based on Learning with Errors (LWE). Our technique exploits the linear step in the decryption of such ciphertexts to delegate part of the decryption to the server. We achieve compression ratios up to 90% which only requires a small compression key. By compressing multiple ciphertexts simultaneously, we can over 99\% compression rate. Our compression technique can be readily applied to applications which transmit LWE ciphertexts from the server to the client as the response to a query. Furthermore, we apply our technique to private information retrieval (PIR) where a client accesses a database without revealing its query. Using our compression technique, we propose ZipPIR, a PIR protocol which achieves the lowest overall communication cost among all protocols in the literature. ZipPIR does not require any communication with the client in the preprocessing phase, making it a great solution for use cases of PIR with ephemeral clients or high-latency networks.

==> data/Server_Online_Time_vs_N_s1.csv <==
N input,s input,N,s,ds,Total Size (KB),Server Online Time,mode
8388608,1,1051824,8,3867 x 17 x 16,32.51,11.807126,medium single
8388608,1,2097152,4,8192 x 16 x 16,43.25,11.076956,small single
8388608,1,2134368,4,14822 x 12 x 12,54.01,9.988676,small single
8388608,1,323089,26,11141 x 29,63.67,8.531902,medium single
8388608,1,400537,21,23561 x 17,83.52,3.881887,medium single
8388608,1,26631,315,26631,170.65,2.462158,large single
16777216,1,2100406,8,4151 x 23 x 22,37.77,13.482078,medium single
16777216,1,2801664,6,8192 x 19 x 18,45.25,11.498887,medium single
16777216,1,311829,55,10059 x 31,66.15,10.218552,large single
16777216,1,559383,30,16951 x 33,83.77,9.879774,medium single
16777216,1,1530375,11,27825 x 55,97.12,9.691655,small single
16777216,1,848632,20,22936 x 37,108.59,8.863532,large single
16777216,1,1402324,12,48356 x 29,150.11,4.130937,medium single
16777216,1,26631,630,26631,171.4,2.691926,large single
33554432,1,1895936,18,3584 x 23 x 23,42.94,17.528622,large single
33554432,1,2814318,12,4009 x 27 x 26,43.39,17.455557,medium single
33554432,1,2104704,16,6496 x 18 x 18,46.7,15.107399,medium single
33554432,1,1904910,18,9071 x 15 x 14,54.65,14.685194,large single
33554432,1,5603328,6,16384 x 19 x 18,81.0,13.048337,large single
33554432,1,5633250,6,26825 x 15 x 14,86.79,11.890283,small single
33554432,1,594265,57,16979 x 35,101.71,11.271041,large single
33554432,1,1119720,30,26040 x 43,104.43,10.668734,medium single
33554432,1,560899,60,29521 x 19,131.42,7.134497,large single
33554432,1,28388,1182,28388,246.19,4.643732,large single
67108864,1,2240000,30,3584 x 25 x 25,50.44,24.400999,large single
67108864,1,5603994,12,5146 x 33 x 33,51.32,22.440776,medium single
67108864,1,2797036,24,5779 x 22 x 22,52.42,20.1351,large single
67108864,1,5644600,12,8684 x 26 x 25,57.82,17.771394,medium single
67108864,1,5730060,12,13643 x 21 x 20,67.39,16.114542,medium single
67108864,1,5603328,12,16384 x 19 x 18,81.38,14.692545,large single
67108864,1,4739280,15,26040 x 14 x 13,98.43,13.260985,medium single
67108864,1,6798000,10,28325 x 16 x 15,102.65,13.110474,small single
67108864,1,1332128,51,35056 x 38,159.42,11.683298,large single
67108864,1,2490914,27,60754 x 41,195.41,9.488929,medium single
67108864,1,1226900,56,61345 x 20,235.19,7.248647,large single
67108864,1,28815,2329,28815,1808.8,5.3913,small single
134217728,1,5607424,24,4096 x 37 x 37,58.12,32.448478,large single
134217728,1,6715170,20,5643 x 35 x 34,59.78,31.258015,medium single
134217728,1,5695200,24,6328 x 30 x 30,60.23,26.731366,large single
134217728,1,4656080,29,9620 x 22 x 22,68.08,21.935708,large single
134217728,1,11317644,12,16122 x 27 x 26,78.55,21.13751,medium single
134217728,1,4557088,30,16754 x 17 x 16,87.47,19.12665,large single
134217728,1,11403524,12,23561 x 22 x 22,95.15,17.129118,medium single
134217728,1,9225120,15,38438 x 16 x 15,133.23,15.192921,medium single
134217728,1,3205024,42,68192 x 47,225.13,10.629648,medium single
134217728,1,2454420,56,122721 x 20,437.48,6.910726,large single
134217728,1,1963485,69,130899 x 15,462.93,6.019601,large single
134217728,1,115011,1167,115011,603.99,5.987299,medium single
268435456,1,7464198,36,4133 x 43 x 42,68.37,48.090216,large single
268435456,1,11197544,24,6056 x 43 x 43,69.08,35.702747,large single
268435456,1,9217944,30,7974 x 34 x 34,71.66,33.67742,large single
268435456,1,7524036,36,10718 x 27 x 26,78.08,25.948819,large single
268435456,1,6575520,41,15656 x 21 x 20,92.85,23.622633,large single
268435456,1,18445700,15,28378 x 26 x 25,113.71,21.992547,medium single
268435456,1,10838457,25,24577 x 21 x 21,116.63,21.432768,large single
268435456,1,6395904,42,24984 x 16 x 16,120.22,18.445583,large single
268435456,1,8948772,30,45657 x 14 x 14,183.86,17.404095,large single
268435456,1,13278930,21,63233 x 15 x 14,205.06,14.379615,medium single
268435456,1,6014421,45,95467 x 63,305.88,14.111811,medium single
268435456,1,6021354,45,130899 x 46,467.05,12.970024,large single
268435456,1,116217,2345,12913 x 9,637.31,12.87436,large single
268435456,1,116982,2346,19497 x 6,657.88,11.659885,large single
268435456,1,2192120,124,219212 x 10,823.38,8.497385,large single
268435456,1,115159,2331,115159,895.39,7.183737,medium single
268435456,1,274755,977,274755,1473.62,6.418111,medium single
536870912,1,14967500,36,5987 x 50 x 50,80.11,61.270998,large single
536870912,1,14915684,36,7049 x 46 x 46,80.61,52.092407,large single
536870912,1,12793131,42,8411 x 39 x 39,82.85,49.478265,large single
536870912,1,11317977,48,10393 x 33 x 33,87.88,46.249288,large single
536870912,1,10181024,54,12986 x 28 x 28,95.67,35.939572,large single
536870912,1,10085400,54,16809 x 25 x 24,105.65,30.752869,large single
536870912,1,9116000,59,22790 x 20 x 20,124.99,23.984955,large single
536870912,1,23285724,24,50402 x 22 x 21,178.86,22.625634,medium single
536870912,1,21477220,25,56519 x 20 x 19,220.78,19.234291,large single
536870912,1,20535966,27,67111 x 18 x 17,223.73,17.457973,medium single
536870912,1,6331712,85,98933 x 64,380.45,15.1815,large single
536870912,1,233964,2347,19497 x 12,661.63,13.98274,large single
536870912,1,230600,2348,28825 x 8,690.88,12.73198,large single
536870912,1,158603,3385,158603,1035.36,10.077228,large single
536870912,1,229385,2342,45877 x 5,1299.95,9.877097,medium single
536870912,1,199284,2694,199284,1334.44,8.868646,large single
536870912,1,234330,2343,78110 x 3,1385.77,8.764317,medium single
536870912,1,274755,1954,274755,1473.99,7.313988,medium single
1073741824,1,25777926,42,7533 x 59 x 58,94.58,81.795871,large single
1073741824,1,29838680,36,8870 x 58 x 58,95.61,70.584817,large single
1073741824,1,25734800,42,10504 x 50 x 49,97.62,64.479654,large single
1073741824,1,22512168,48,12762 x 42 x 42,102.44,60.367032,large single
1073741824,1,20253888,54,15628 x 36 x 36,110.38,54.195542,large single
1073741824,1,20255136,54,19181 x 33 x 32,119.47,44.497024,large single
1073741824,1,17918712,60,23702 x 28 x 27,133.62,35.904653,large single
1073741824,1,36863316,30,48761 x 28 x 27,184.95,31.784481,medium single
1073741824,1,35810208,30,47368 x 28 x 27,199.62,31.23463,large single
1073741824,1,33398208,33,60504 x 24 x 23,216.49,26.229857,medium single
1073741824,1,3521456,305,27728 x 127,220.39,22.30226,large single
1073741824,1,29884000,36,74710 x 20 x 20,255.01,21.029621,medium single
1073741824,1,27791107,39,96163 x 17 x 17,313.38,17.496483,medium single
1073741824,1,12358528,87,110344 x 112,385.21,16.063033,medium single
1073741824,1,21475968,50,223708 x 96,677.65,15.286082,medium single
1073741824,1,22379427,48,355229 x 63,1016.98,12.505636,medium single
1073741824,1,458770,2343,45877 x 10,1301.83,12.374387,medium single
1073741824,1,466192,2344,58274 x 8,1335.87,11.187255,medium single
1073741824,1,468660,2345,78110 x 6,1388.39,10.613739,medium single
1073741824,1,227247,4725,227247,1462.61,10.242378,large single
1073741824,1,461212,2346,115303 x 4,1487.53,9.219068,medium single
1073741824,1,388193,2766,388193,2083.13,7.363127,medium single
2147483648,1,44805150,48,8073 x 75 x 74,111.36,120.94794,large single
2147483648,1,35806860,60,9315 x 62 x 62,112.08,113.11209,large single
2147483648,1,44904900,48,12685 x 60 x 59,115.31,89.360312,large single
2147483648,1,39889408,54,14752 x 52 x 52,119.5,85.284149,large single
2147483648,1,35821764,60,16929 x 46 x 46,125.17,80.25595,large single
2147483648,1,45371732,48,20986 x 47 x 46,132.92,67.912028,large single
2147483648,1,40348920,54,24603 x 41 x 40,143.34,62.773196,large single
2147483648,1,89506800,24,43240 x 46 x 45,177.62,60.011366,medium single
2147483648,1,47735100,45,37885 x 36 x 35,183.36,54.633768,large single
2147483648,1,89971056,24,52248 x 42 x 41,198.81,54.011809,medium single
2147483648,1,72182292,30,48706 x 39 x 38,212.28,42.549402,large single
2147483648,1,65139360,33,61685 x 33 x 32,226.41,41.947148,medium single
2147483648,1,55255284,39,73089 x 28 x 27,259.28,32.821508,medium single
2147483648,1,3619456,594,28277 x 128,294.57,25.184681,large single
2147483648,1,48194000,45,120485 x 20 x 20,443.98,23.722182,large single
2147483648,1,924086,2347,27179 x 34,695.2,22.719383,large single
2147483648,1,32768000,66,262144 x 125,803.75,17.119147,medium single
2147483648,1,19533114,110,263961 x 74,935.61,15.615379,large single
2147483648,1,31679550,68,355950 x 89,1043.67,14.573943,medium single
2147483648,1,32654862,66,487386 x 67,1386.9,13.324921,medium single
2147483648,1,929880,2347,92988 x 10,1431.35,12.472033,medium single
2147483648,1,6279117,344,483009 x 13,1730.32,10.277774,large single
2147483648,1,30750902,70,750022 x 41,2085.47,9.903252,medium single
2147483648,1,557788,3850,557788,2945.09,7.39843,medium single
4294967296,1,71728434,60,10539 x 83 x 82,131.49,167.328067,large single
4294967296,1,71706024,60,11786 x 78 x 78,132.22,151.230683,large single
4294967296,1,65173329,66,13689 x 69 x 69,134.74,144.985473,large single
4294967296,1,59822517,72,16077 x 61 x 61,139.61,131.397263,large single
4294967296,1,55149930,78,18569 x 55 x 54,145.95,121.769631,large single
4294967296,1,51864001,84,21601 x 49 x 49,154.82,96.199562,large single
4294967296,1,51439960,84,24310 x 46 x 46,161.5,85.36342,large single
4294967296,1,48064464,90,27912 x 42 x 41,173.0,73.605371,large single
4294967296,1,87215688,50,49442 x 42 x 42,229.33,71.40499,large single
4294967296,1,90025440,48,65760 x 37 x 37,255.73,58.326903,medium single
4294967296,1,86300874,51,76917 x 34 x 33,286.06,47.494517,medium single
4294967296,1,84766927,51,88207 x 31 x 31,314.51,41.926632,medium single
4294967296,1,79750832,54,101723 x 28 x 28,351.56,36.022794,medium single
4294967296,1,13903470,309,110345 x 126,501.46,20.661727,medium single
4294967296,1,16277081,265,206039 x 79,793.08,15.843074,large single
4294967296,1,16301432,265,291097 x 56,1064.8,14.114755,large single
4294967296,1,39321600,110,524288 x 75,1522.0,13.297629,medium single
4294967296,1,15681208,274,461212 x 34,1620.23,12.431292,large single
4294967296,1,39573408,110,706668 x 56,2004.67,12.061273,medium single
4294967296,1,37801647,114,969273 x 39,2706.53,10.254323,medium single
4294967296,1,37721814,114,1450839 x 26,3994.92,9.925002,medium single
4294967296,1,777792,5522,777792,4162.92,7.808504,medium single
8589934592,1,110188260,78,12740 x 93 x 93,155.61,232.425218,large single
8589934592,1,119385630,72,14577 x 91 x 90,156.79,212.789348,large single
8589934592,1,102320010,84,16605 x 79 x 78,160.48,203.997834,large single
8589934592,1,110156400,78,19848 x 75 x 74,165.17,184.990265,large single
8589934592,1,103489540,84,22715 x 68 x 67,172.37,175.030968,large single
8589934592,1,102368448,84,25389 x 64 x 63,178.18,163.000383,large single
8589934592,1,90395200,96,28825 x 56 x 56,189.88,125.710412,large single
8589934592,1,190911964,45,54844 x 59 x 59,239.91,122.724487,medium single
8589934592,1,172002060,50,52940 x 57 x 57,252.11,104.797118,large single
8589934592,1,132887330,65,61465 x 47 x 46,281.33,85.256052,large single
8589934592,1,159083100,54,80345 x 45 x 44,306.52,79.182475,medium single
8589934592,1,153148120,57,93383 x 41 x 40,341.53,66.877766,medium single
8589934592,1,143257920,60,91832 x 40 x 39,373.17,63.679018,large single
8589934592,1,145810821,60,106509 x 37 x 37,377.16,58.906616,medium single
8589934592,1,157771478,55,112213 x 38 x 37,435.84,57.768711,large single
8589934592,1,143492085,60,131765 x 33 x 33,499.91,50.46699,large single
8589934592,1,14441728,595,112826 x 128,652.87,28.157099,medium single
8589934592,1,35092515,245,285305 x 123,1064.84,21.08207,large single
8589934592,1,51320832,168,400944 x 128,1254.13,20.553823,medium single
8589934592,1,33124410,260,368049 x 90,1329.68,16.96139,large single
8589934592,1,60854890,142,707615 x 86,2042.46,15.096898,medium single
8589934592,1,60897606,142,882574 x 69,2505.94,13.450675,medium single
8589934592,1,12790059,675,673161 x 19,2567.42,12.46597,large single
8589934592,1,58364024,148,1101208 x 53,3091.6,11.998849,medium single
8589934592,1,1572864,5462,524288 x 3,3782.62,11.207044,large single
8589934592,1,2278962,3968,759654 x 3,3997.37,10.601855,large single
8589934592,1,704093,12200,704093,4612.62,9.53594,large single
8589934592,1,1092867,7860,1092867,5885.82,8.551227,medium single
17179869184,1,220431316,78,15698 x 119 x 118,184.49,309.915778,large single
17179869184,1,179508960,96,19683 x 96 x 95,189.37,291.644326,large single
17179869184,1,191030463,90,22087 x 93 x 93,192.42,260.507615,large single
17179869184,1,180935675,96,25043 x 85 x 85,199.16,257.062461,large single
17179869184,1,180662400,96,27880 x 81 x 80,205.14,240.419855,large single
17179869184,1,287982640,60,36770 x 89 x 88,228.44,203.402995,large single
17179869184,1,229395888,75,44874 x 72 x 71,251.4,200.110998,large single
17179869184,1,286594056,60,56063 x 72 x 71,279.28,163.479941,large single
17179869184,1,429981696,40,65536 x 81 x 81,305.62,131.508993,large single
17179869184,1,430110296,40,73498 x 77 x 76,328.49,121.843917,large single
17179869184,1,249627456,69,94128 x 52 x 51,363.79,108.325091,medium single
17179869184,1,240952080,72,106805 x 48 x 47,397.83,92.351751,medium single
17179869184,1,289334025,60,142881 x 45 x 45,545.55,79.234742,large single
17179869184,1,230342168,75,163828 x 38 x 37,617.96,62.622924,large single
17179869184,1,89714,191496,89714,803.43,46.693897,medium batched
17179869184,1,245783700,70,273093 x 30 x 30,969.46,45.459995,large single
17179869184,1,233306892,75,332346 x 27 x 26,1165.13,37.680432,large single
17179869184,1,47139456,365,368277 x 128,1376.18,22.895356,large single
17179869184,1,66890798,258,751582 x 89,2248.66,19.315671,medium single
17179869184,1,67090824,258,882774 x 76,2596.11,17.168843,medium single
17179869184,1,96755550,178,1290074 x 75,3629.55,16.776424,medium single
17179869184,1,11407994,1551,877538 x 13,3676.78,14.808438,large single
17179869184,1,96916251,180,1588791 x 61,4428.02,14.13086,medium single
17179869184,1,11171490,1623,1117149 x 10,4501.38,13.883455,large single
17179869184,1,2862904,6020,715726 x 4,4622.46,13.030591,large single
17179869184,1,16686626,1032,1516966 x 11,5395.39,11.801517,large single
17179869184,1,988485,17380,988485,6521.2,10.593808,large single
17179869184,1,1539139,11162,1539139,8322.55,10.080823,medium single
34359738368,1,286343168,120,17477 x 128 x 128,218.48,524.665671,large single
34359738368,1,273300272,126,19628 x 118 x 118,221.07,498.232227,large single
34359738368,1,286383552,120,23036 x 112 x 111,224.42,447.666846,large single
34359738368,1,274112046,126,26091 x 103 x 102,230.74,437.91079,large single
34359738368,1,249307425,138,28825 x 93 x 93,238.63,403.536725,large single
34359738368,1,382136550,90,42342 x 95 x 95,269.68,338.286627,large single
34359738368,1,314285022,110,47902 x 81 x 81,289.5,268.895418,large single
34359738368,1,286594056,120,56063 x 72 x 71,315.28,221.285404,large single
34359738368,1,344457216,100,65536 x 73 x 72,335.25,215.717748,large single
34359738368,1,395183160,87,77305 x 72 x 71,351.61,209.625108,medium single
34359738368,1,327547350,105,77526 x 65 x 65,372.14,174.62027,large single
34359738368,1,409198400,84,98365 x 65 x 64,399.91,170.148689,medium single
34359738368,1,329484058,105,87119 x 62 x 61,401.13,159.286932,large single
34359738368,1,401414400,87,111504 x 60 x 60,434.82,153.469686,medium single
34359738368,1,313551810,110,105573 x 55 x 54,459.71,129.400638,large single
34359738368,1,332791524,105,125487 x 52 x 51,520.09,117.234861,large single
34359738368,1,365450000,95,146180 x 50 x 50,581.17,107.412493,large single
34359738368,1,382692096,90,166099 x 48 x 48,642.32,98.324451,large single
34359738368,1,348991440,100,193240 x 43 x 42,733.65,85.706171,large single
34359738368,1,328128138,105,221409 x 39 x 38,826.49,70.189021,large single
34359738368,1,346630356,100,260233 x 37 x 36,949.95,64.169571,large single
34359738368,1,345083340,100,298515 x 34 x 34,1074.25,59.67966,large single
34359738368,1,300718980,115,345654 x 30 x 29,1235.24,47.144027,large single
34359738368,1,221740056,155,401703 x 24 x 23,1439.47,37.150583,large single
34359738368,1,55074816,624,430272 x 128,1658.51,30.729627,large single
34359738368,1,125982476,274,991988 x 127,2920.53,24.771543,medium single
34359738368,1,126720784,272,1162576 x 109,3370.4,21.945814,medium single
34359738368,1,123979230,278,1333110 x 93,3826.88,21.428122,medium single
34359738368,1,156242103,220,1270261 x 123,4319.78,21.382503,large single
34359738368,1,122159359,282,1546321 x 79,4397.22,19.316138,medium single
34359738368,1,122549736,281,1802202 x 68,5080.27,18.566953,medium single
34359738368,1,1397419,24588,1397419,9220.5,12.310392,large single
68719476736,1,409047569,168,25361 x 127 x 127,267.71,744.146952,large single
68719476736,1,409379040,168,28668 x 120 x 119,272.99,695.722788,large single
68719476736,1,654475264,105,39946 x 128 x 128,311.65,683.730047,medium single
68719476736,1,619462830,111,44115 x 119 x 118,321.72,601.570246,medium single
68719476736,1,417467921,165,44369 x 97 x 97,322.86,442.60251,large single
68719476736,1,392685288,175,52484 x 87 x 86,347.73,365.091482,large single
68719476736,1,479068160,144,65536 x 86 x 85,372.0,331.032553,large single
68719476736,1,430110296,160,73498 x 77 x 76,400.49,279.587483,large single
68719476736,1,405616610,170,81613 x 71 x 70,428.74,241.619433,large single
68719476736,1,443382408,155,93128 x 69 x 69,456.57,224.843838,large single
68719476736,1,474311492,145,104107 x 68 x 67,485.63,223.952391,large single
68719476736,1,491008959,140,123711 x 63 x 63,543.86,182.371893,large single
68719476736,1,430254440,160,139693 x 56 x 55,602.91,151.63808,large single
68719476736,1,476661240,145,160492 x 55 x 54,661.71,141.657239,large single
68719476736,1,475469124,145,179287 x 52 x 51,721.41,127.563781,large single
68719476736,1,499614486,140,208086 x 49 x 49,811.46,116.26948,large single
68719476736,1,477235800,145,235672 x 45 x 45,902.38,101.538272,large single
68719476736,1,476540190,145,263865 x 43 x 42,993.42,92.451951,large single
68719476736,1,445733730,155,300765 x 39 x 38,1118.04,80.287742,large single
68719476736,1,438146100,160,347735 x 36 x 35,1273.6,75.859617,large single
68719476736,1,430173513,160,395017 x 33 x 33,1427.56,66.225879,large single
68719476736,1,434137516,160,451756 x 31 x 31,1613.07,57.557588,large single
68719476736,1,971386911,72,891999 x 33 x 33,2531.63,57.505913,medium single
68719476736,1,169372026,406,1333638 x 127,3937.05,30.649337,medium single
68719476736,1,168452032,408,1504036 x 112,4390.53,28.862703,medium single
68719476736,1,168270018,410,1717041 x 98,4958.82,26.284894,medium single
68719476736,1,230034592,300,1811296 x 127,6134.47,21.541791,large single
68719476736,1,66585600,1036,2219520 x 30,7719.56,17.925281,large single
68719476736,1,66536712,1036,2772363 x 24,9539.43,16.242712,large single
68719476736,1,1976970,34760,1976970,13037.89,14.041865,large single
137438953472,1,467522560,294,28760 x 128 x 127,342.29,902.870486,large single
137438953472,1,639254528,215,39017 x 128 x 128,358.47,857.477228,large single
137438953472,1,640320000,215,48000 x 116 x 115,378.7,704.052111,large single
137438953472,1,640260988,215,56983 x 106 x 106,401.18,599.957525,large single
137438953472,1,655360000,210,65536 x 100 x 100,421.88,517.645589,large single
137438953472,1,655585551,210,75799 x 93 x 93,450.45,451.287189,large single
137438953472,1,670677656,205,85633 x 89 x 88,476.49,417.479674,large single
137438953472,1,883350810,156,110281 x 90 x 89,522.66,404.239297,medium single
137438953472,1,610967448,225,100422 x 78 x 78,529.36,337.640223,large single
137438953472,1,1025218656,135,147048 x 84 x 83,633.16,309.38498,large single
137438953472,1,1023711230,135,164030 x 79 x 79,685.75,275.37672,large single
137438953472,1,888932520,155,184044 x 70 x 69,756.59,233.113598,large single
137438953472,1,764259911,180,205391 x 61 x 61,835.57,194.848273,large single
137438953472,1,751032342,185,231158 x 57 x 57,920.5,168.044171,large single
137438953472,1,951701184,145,298152 x 57 x 56,1116.93,153.519997,large single
137438953472,1,958045967,145,341063 x 53 x 53,1255.73,145.778874,large single
137438953472,1,959935000,145,383974 x 50 x 50,1394.91,130.723059,large single
137438953472,1,922568640,150,426720 x 47 x 46,1536.18,113.486617,large single
137438953472,1,39182720,3508,306115 x 128,2114.8,94.998533,large single
137438953472,1,40793532,3394,357838 x 114,2245.52,82.284345,large single
137438953472,1,59035136,2329,461212 x 128,2271.98,69.752201,large single
137438953472,1,1464528384,94,1386864 x 33 x 32,3893.24,65.754567,medium single
137438953472,1,1565988064,88,1578617 x 32 x 31,4398.45,61.155502,medium single
137438953472,1,1519455725,92,1806725 x 29 x 29,5015.17,53.522308,medium single
137438953472,1,207149319,664,1631097 x 127,5677.05,31.90417,large single
137438953472,1,208991685,660,1990397 x 105,6851.52,28.172328,large single
137438953472,1,209117426,664,2349634 x 89,8031.03,26.159943,large single
137438953472,1,207974592,664,2888536 x 72,9800.82,23.969815,large single
137438953472,1,205643580,672,3427393 x 60,11575.34,21.629851,large single
137438953472,1,2794838,49176,2794838,18436.5,17.834775,large single


==> data/Total_Size_vs_N_s1.csv <==
N input,s input,N,s,ds,Total Size (KB),Server Online Time,mode
8388608,1,1051824,8,3867 x 17 x 16,32.51,11.807126,medium single
8388608,1,2097152,4,8192 x 16 x 16,43.25,11.076956,small single
8388608,1,2134368,4,14822 x 12 x 12,54.01,9.988676,small single
8388608,1,323089,26,11141 x 29,63.67,8.531902,medium single
8388608,1,400537,21,23561 x 17,83.52,3.881887,medium single
8388608,1,26631,315,26631,170.65,2.462158,large single
16777216,1,2100406,8,4151 x 23 x 22,37.77,13.482078,medium single
16777216,1,2801664,6,8192 x 19 x 18,45.25,11.498887,medium single
16777216,1,311829,55,10059 x 31,66.15,10.218552,large single
16777216,1,559383,30,16951 x 33,83.77,9.879774,medium single
16777216,1,1530375,11,27825 x 55,97.12,9.691655,small single
16777216,1,848632,20,22936 x 37,108.59,8.863532,large single
16777216,1,1402324,12,48356 x 29,150.11,4.130937,medium single
16777216,1,26631,630,26631,171.4,2.691926,large single
33554432,1,1895936,18,3584 x 23 x 23,42.94,17.528622,large single
33554432,1,2814318,12,4009 x 27 x 26,43.39,17.455557,medium single
33554432,1,2104704,16,6496 x 18 x 18,46.7,15.107399,medium single
33554432,1,1904910,18,9071 x 15 x 14,54.65,14.685194,large single
33554432,1,5603328,6,16384 x 19 x 18,81.0,13.048337,large single
33554432,1,5633250,6,26825 x 15 x 14,86.79,11.890283,small single
33554432,1,594265,57,16979 x 35,101.71,11.271041,large single
33554432,1,1119720,30,26040 x 43,104.43,10.668734,medium single
33554432,1,560899,60,29521 x 19,131.42,7.134497,large single
33554432,1,28388,1182,28388,246.19,4.643732,large single
67108864,1,2240000,30,3584 x 25 x 25,50.44,24.400999,large single
67108864,1,5603994,12,5146 x 33 x 33,51.32,22.440776,medium single
67108864,1,2797036,24,5779 x 22 x 22,52.42,20.1351,large single
67108864,1,5644600,12,8684 x 26 x 25,57.82,17.771394,medium single
67108864,1,5730060,12,13643 x 21 x 20,67.39,16.114542,medium single
67108864,1,5603328,12,16384 x 19 x 18,81.38,14.692545,large single
67108864,1,4739280,15,26040 x 14 x 13,98.43,13.260985,medium single
67108864,1,6798000,10,28325 x 16 x 15,102.65,13.110474,small single
67108864,1,1332128,51,35056 x 38,159.42,11.683298,large single
67108864,1,2490914,27,60754 x 41,195.41,9.488929,medium single
67108864,1,1226900,56,61345 x 20,235.19,7.248647,large single
67108864,1,28815,2329,28815,1808.8,5.3913,small single
134217728,1,5607424,24,4096 x 37 x 37,58.12,32.448478,large single
134217728,1,6715170,20,5643 x 35 x 34,59.78,31.258015,medium single
134217728,1,5695200,24,6328 x 30 x 30,60.23,26.731366,large single
134217728,1,4656080,29,9620 x 22 x 22,68.08,21.935708,large single
134217728,1,11317644,12,16122 x 27 x 26,78.55,21.13751,medium single
134217728,1,4557088,30,16754 x 17 x 16,87.47,19.12665,large single
134217728,1,11403524,12,23561 x 22 x 22,95.15,17.129118,medium single
134217728,1,9225120,15,38438 x 16 x 15,133.23,15.192921,medium single
134217728,1,3205024,42,68192 x 47,225.13,10.629648,medium single
134217728,1,2454420,56,122721 x 20,437.48,6.910726,large single
134217728,1,1963485,69,130899 x 15,462.93,6.019601,large single
134217728,1,115011,1167,115011,603.99,5.987299,medium single
268435456,1,7464198,36,4133 x 43 x 42,68.37,48.090216,large single
268435456,1,11197544,24,6056 x 43 x 43,69.08,35.702747,large single
268435456,1,9217944,30,7974 x 34 x 34,71.66,33.67742,large single
268435456,1,7524036,36,10718 x 27 x 26,78.08,25.948819,large single
268435456,1,6575520,41,15656 x 21 x 20,92.85,23.622633,large single
268435456,1,18445700,15,28378 x 26 x 25,113.71,21.992547,medium single
268435456,1,10838457,25,24577 x 21 x 21,116.63,21.432768,large single
268435456,1,6395904,42,24984 x 16 x 16,120.22,18.445583,large single
268435456,1,8948772,30,45657 x 14 x 14,183.86,17.404095,large single
268435456,1,13278930,21,63233 x 15 x 14,205.06,14.379615,medium single
268435456,1,6014421,45,95467 x 63,305.88,14.111811,medium single
268435456,1,6021354,45,130899 x 46,467.05,12.970024,large single
268435456,1,116217,2345,12913 x 9,637.31,12.87436,large single
268435456,1,116982,2346,19497 x 6,657.88,11.659885,large single
268435456,1,2192120,124,219212 x 10,823.38,8.497385,large single
268435456,1,115159,2331,115159,895.39,7.183737,medium single
268435456,1,274755,977,274755,1473.62,6.418111,medium single
536870912,1,14967500,36,5987 x 50 x 50,80.11,61.270998,large single
536870912,1,14915684,36,7049 x 46 x 46,80.61,52.092407,large single
536870912,1,12793131,42,8411 x 39 x 39,82.85,49.478265,large single
536870912,1,11317977,48,10393 x 33 x 33,87.88,46.249288,large single
536870912,1,10181024,54,12986 x 28 x 28,95.67,35.939572,large single
536870912,1,10085400,54,16809 x 25 x 24,105.65,30.752869,large single
536870912,1,9116000,59,22790 x 20 x 20,124.99,23.984955,large single
536870912,1,23285724,24,50402 x 22 x 21,178.86,22.625634,medium single
536870912,1,21477220,25,56519 x 20 x 19,220.78,19.234291,large single
536870912,1,20535966,27,67111 x 18 x 17,223.73,17.457973,medium single
536870912,1,6331712,85,98933 x 64,380.45,15.1815,large single
536870912,1,233964,2347,19497 x 12,661.63,13.98274,large single
536870912,1,230600,2348,28825 x 8,690.88,12.73198,large single
536870912,1,158603,3385,158603,1035.36,10.077228,large single
536870912,1,229385,2342,45877 x 5,1299.95,9.877097,medium single
536870912,1,199284,2694,199284,1334.44,8.868646,large single
536870912,1,234330,2343,78110 x 3,1385.77,8.764317,medium single
536870912,1,274755,1954,274755,1473.99,7.313988,medium single
1073741824,1,25777926,42,7533 x 59 x 58,94.58,81.795871,large single
1073741824,1,29838680,36,8870 x 58 x 58,95.61,70.584817,large single
1073741824,1,25734800,42,10504 x 50 x 49,97.62,64.479654,large single
1073741824,1,22512168,48,12762 x 42 x 42,102.44,60.367032,large single
1073741824,1,20253888,54,15628 x 36 x 36,110.38,54.195542,large single
1073741824,1,20255136,54,19181 x 33 x 32,119.47,44.497024,large single
1073741824,1,17918712,60,23702 x 28 x 27,133.62,35.904653,large single
1073741824,1,36863316,30,48761 x 28 x 27,184.95,31.784481,medium single
1073741824,1,35810208,30,47368 x 28 x 27,199.62,31.23463,large single
1073741824,1,33398208,33,60504 x 24 x 23,216.49,26.229857,medium single
1073741824,1,3521456,305,27728 x 127,220.39,22.30226,large single
1073741824,1,29884000,36,74710 x 20 x 20,255.01,21.029621,medium single
1073741824,1,27791107,39,96163 x 17 x 17,313.38,17.496483,medium single
1073741824,1,12358528,87,110344 x 112,385.21,16.063033,medium single
1073741824,1,21475968,50,223708 x 96,677.65,15.286082,medium single
1073741824,1,22379427,48,355229 x 63,1016.98,12.505636,medium single
1073741824,1,458770,2343,45877 x 10,1301.83,12.374387,medium single
1073741824,1,466192,2344,58274 x 8,1335.87,11.187255,medium single
1073741824,1,468660,2345,78110 x 6,1388.39,10.613739,medium single
1073741824,1,227247,4725,227247,1462.61,10.242378,large single
1073741824,1,461212,2346,115303 x 4,1487.53,9.219068,medium single
1073741824,1,388193,2766,388193,2083.13,7.363127,medium single
2147483648,1,44805150,48,8073 x 75 x 74,111.36,120.94794,large single
2147483648,1,35806860,60,9315 x 62 x 62,112.08,113.11209,large single
2147483648,1,44904900,48,12685 x 60 x 59,115.31,89.360312,large single
2147483648,1,39889408,54,14752 x 52 x 52,119.5,85.284149,large single
2147483648,1,35821764,60,16929 x 46 x 46,125.17,80.25595,large single
2147483648,1,45371732,48,20986 x 47 x 46,132.92,67.912028,large single
2147483648,1,40348920,54,24603 x 41 x 40,143.34,62.773196,large single
2147483648,1,89506800,24,43240 x 46 x 45,177.62,60.011366,medium single
2147483648,1,47735100,45,37885 x 36 x 35,183.36,54.633768,large single
2147483648,1,89971056,24,52248 x 42 x 41,198.81,54.011809,medium single
2147483648,1,72182292,30,48706 x 39 x 38,212.28,42.549402,large single
2147483648,1,65139360,33,61685 x 33 x 32,226.41,41.947148,medium single
2147483648,1,55255284,39,73089 x 28 x 27,259.28,32.821508,medium single
2147483648,1,3619456,594,28277 x 128,294.57,25.184681,large single
2147483648,1,48194000,45,120485 x 20 x 20,443.98,23.722182,large single
2147483648,1,924086,2347,27179 x 34,695.2,22.719383,large single
2147483648,1,32768000,66,262144 x 125,803.75,17.119147,medium single
2147483648,1,19533114,110,263961 x 74,935.61,15.615379,large single
2147483648,1,31679550,68,355950 x 89,1043.67,14.573943,medium single
2147483648,1,32654862,66,487386 x 67,1386.9,13.324921,medium single
2147483648,1,929880,2347,92988 x 10,1431.35,12.472033,medium single
2147483648,1,6279117,344,483009 x 13,1730.32,10.277774,large single
2147483648,1,30750902,70,750022 x 41,2085.47,9.903252,medium single
2147483648,1,557788,3850,557788,2945.09,7.39843,medium single
4294967296,1,71728434,60,10539 x 83 x 82,131.49,167.328067,large single
4294967296,1,71706024,60,11786 x 78 x 78,132.22,151.230683,large single
4294967296,1,65173329,66,13689 x 69 x 69,134.74,144.985473,large single
4294967296,1,59822517,72,16077 x 61 x 61,139.61,131.397263,large single
4294967296,1,55149930,78,18569 x 55 x 54,145.95,121.769631,large single
4294967296,1,51864001,84,21601 x 49 x 49,154.82,96.199562,large single
4294967296,1,51439960,84,24310 x 46 x 46,161.5,85.36342,large single
4294967296,1,48064464,90,27912 x 42 x 41,173.0,73.605371,large single
4294967296,1,87215688,50,49442 x 42 x 42,229.33,71.40499,large single
4294967296,1,90025440,48,65760 x 37 x 37,255.73,58.326903,medium single
4294967296,1,86300874,51,76917 x 34 x 33,286.06,47.494517,medium single
4294967296,1,84766927,51,88207 x 31 x 31,314.51,41.926632,medium single
4294967296,1,79750832,54,101723 x 28 x 28,351.56,36.022794,medium single
4294967296,1,13903470,309,110345 x 126,501.46,20.661727,medium single
4294967296,1,16277081,265,206039 x 79,793.08,15.843074,large single
4294967296,1,16301432,265,291097 x 56,1064.8,14.114755,large single
4294967296,1,39321600,110,524288 x 75,1522.0,13.297629,medium single
4294967296,1,15681208,274,461212 x 34,1620.23,12.431292,large single
4294967296,1,39573408,110,706668 x 56,2004.67,12.061273,medium single
4294967296,1,37801647,114,969273 x 39,2706.53,10.254323,medium single
4294967296,1,37721814,114,1450839 x 26,3994.92,9.925002,medium single
4294967296,1,777792,5522,777792,4162.92,7.808504,medium single
8589934592,1,110188260,78,12740 x 93 x 93,155.61,232.425218,large single
8589934592,1,119385630,72,14577 x 91 x 90,156.79,212.789348,large single
8589934592,1,102320010,84,16605 x 79 x 78,160.48,203.997834,large single
8589934592,1,110156400,78,19848 x 75 x 74,165.17,184.990265,large single
8589934592,1,103489540,84,22715 x 68 x 67,172.37,175.030968,large single
8589934592,1,102368448,84,25389 x 64 x 63,178.18,163.000383,large single
8589934592,1,90395200,96,28825 x 56 x 56,189.88,125.710412,large single
8589934592,1,190911964,45,54844 x 59 x 59,239.91,122.724487,medium single
8589934592,1,172002060,50,52940 x 57 x 57,252.11,104.797118,large single
8589934592,1,132887330,65,61465 x 47 x 46,281.33,85.256052,large single
8589934592,1,159083100,54,80345 x 45 x 44,306.52,79.182475,medium single
8589934592,1,153148120,57,93383 x 41 x 40,341.53,66.877766,medium single
8589934592,1,143257920,60,91832 x 40 x 39,373.17,63.679018,large single
8589934592,1,145810821,60,106509 x 37 x 37,377.16,58.906616,medium single
8589934592,1,157771478,55,112213 x 38 x 37,435.84,57.768711,large single
8589934592,1,143492085,60,131765 x 33 x 33,499.91,50.46699,large single
8589934592,1,14441728,595,112826 x 128,652.87,28.157099,medium single
8589934592,1,35092515,245,285305 x 123,1064.84,21.08207,large single
8589934592,1,51320832,168,400944 x 128,1254.13,20.553823,medium single
8589934592,1,33124410,260,368049 x 90,1329.68,16.96139,large single
8589934592,1,60854890,142,707615 x 86,2042.46,15.096898,medium single
8589934592,1,60897606,142,882574 x 69,2505.94,13.450675,medium single
8589934592,1,12790059,675,673161 x 19,2567.42,12.46597,large single
8589934592,1,58364024,148,1101208 x 53,3091.6,11.998849,medium single
8589934592,1,1572864,5462,524288 x 3,3782.62,11.207044,large single
8589934592,1,2278962,3968,759654 x 3,3997.37,10.601855,large single
8589934592,1,704093,12200,704093,4612.62,9.53594,large single
8589934592,1,1092867,7860,1092867,5885.82,8.551227,medium single
17179869184,1,220431316,78,15698 x 119 x 118,184.49,309.915778,large single
17179869184,1,179508960,96,19683 x 96 x 95,189.37,291.644326,large single
17179869184,1,191030463,90,22087 x 93 x 93,192.42,260.507615,large single
17179869184,1,180935675,96,25043 x 85 x 85,199.16,257.062461,large single
17179869184,1,180662400,96,27880 x 81 x 80,205.14,240.419855,large single
17179869184,1,287982640,60,36770 x 89 x 88,228.44,203.402995,large single
17179869184,1,229395888,75,44874 x 72 x 71,251.4,200.110998,large single
17179869184,1,286594056,60,56063 x 72 x 71,279.28,163.479941,large single
17179869184,1,429981696,40,65536 x 81 x 81,305.62,131.508993,large single
17179869184,1,430110296,40,73498 x 77 x 76,328.49,121.843917,large single
17179869184,1,249627456,69,94128 x 52 x 51,363.79,108.325091,medium single
17179869184,1,240952080,72,106805 x 48 x 47,397.83,92.351751,medium single
17179869184,1,289334025,60,142881 x 45 x 45,545.55,79.234742,large single
17179869184,1,230342168,75,163828 x 38 x 37,617.96,62.622924,large single
17179869184,1,89714,191496,89714,803.43,46.693897,medium batched
17179869184,1,245783700,70,273093 x 30 x 30,969.46,45.459995,large single
17179869184,1,233306892,75,332346 x 27 x 26,1165.13,37.680432,large single
17179869184,1,47139456,365,368277 x 128,1376.18,22.895356,large single
17179869184,1,66890798,258,751582 x 89,2248.66,19.315671,medium single
17179869184,1,67090824,258,882774 x 76,2596.11,17.168843,medium single
17179869184,1,96755550,178,1290074 x 75,3629.55,16.776424,medium single
17179869184,1,11407994,1551,877538 x 13,3676.78,14.808438,large single
17179869184,1,96916251,180,1588791 x 61,4428.02,14.13086,medium single
17179869184,1,11171490,1623,1117149 x 10,4501.38,13.883455,large single
17179869184,1,2862904,6020,715726 x 4,4622.46,13.030591,large single
17179869184,1,16686626,1032,1516966 x 11,5395.39,11.801517,large single
17179869184,1,988485,17380,988485,6521.2,10.593808,large single
17179869184,1,1539139,11162,1539139,8322.55,10.080823,medium single
34359738368,1,286343168,120,17477 x 128 x 128,218.48,524.665671,large single
34359738368,1,273300272,126,19628 x 118 x 118,221.07,498.232227,large single
34359738368,1,286383552,120,23036 x 112 x 111,224.42,447.666846,large single
34359738368,1,274112046,126,26091 x 103 x 102,230.74,437.91079,large single
34359738368,1,249307425,138,28825 x 93 x 93,238.63,403.536725,large single
34359738368,1,382136550,90,42342 x 95 x 95,269.68,338.286627,large single
34359738368,1,314285022,110,47902 x 81 x 81,289.5,268.895418,large single
34359738368,1,286594056,120,56063 x 72 x 71,315.28,221.285404,large single
34359738368,1,344457216,100,65536 x 73 x 72,335.25,215.717748,large single
34359738368,1,395183160,87,77305 x 72 x 71,351.61,209.625108,medium single
34359738368,1,327547350,105,77526 x 65 x 65,372.14,174.62027,large single
34359738368,1,409198400,84,98365 x 65 x 64,399.91,170.148689,medium single
34359738368,1,329484058,105,87119 x 62 x 61,401.13,159.286932,large single
34359738368,1,401414400,87,111504 x 60 x 60,434.82,153.469686,medium single
34359738368,1,313551810,110,105573 x 55 x 54,459.71,129.400638,large single
34359738368,1,332791524,105,125487 x 52 x 51,520.09,117.234861,large single
34359738368,1,365450000,95,146180 x 50 x 50,581.17,107.412493,large single
34359738368,1,382692096,90,166099 x 48 x 48,642.32,98.324451,large single
34359738368,1,348991440,100,193240 x 43 x 42,733.65,85.706171,large single
34359738368,1,328128138,105,221409 x 39 x 38,826.49,70.189021,large single
34359738368,1,346630356,100,260233 x 37 x 36,949.95,64.169571,large single
34359738368,1,345083340,100,298515 x 34 x 34,1074.25,59.67966,large single
34359738368,1,300718980,115,345654 x 30 x 29,1235.24,47.144027,large single
34359738368,1,221740056,155,401703 x 24 x 23,1439.47,37.150583,large single
34359738368,1,55074816,624,430272 x 128,1658.51,30.729627,large single
34359738368,1,125982476,274,991988 x 127,2920.53,24.771543,medium single
34359738368,1,126720784,272,1162576 x 109,3370.4,21.945814,medium single
34359738368,1,123979230,278,1333110 x 93,3826.88,21.428122,medium single
34359738368,1,156242103,220,1270261 x 123,4319.78,21.382503,large single
34359738368,1,122159359,282,1546321 x 79,4397.22,19.316138,medium single
34359738368,1,122549736,281,1802202 x 68,5080.27,18.566953,medium single
34359738368,1,1397419,24588,1397419,9220.5,12.310392,large single
68719476736,1,409047569,168,25361 x 127 x 127,267.71,744.146952,large single
68719476736,1,409379040,168,28668 x 120 x 119,272.99,695.722788,large single
68719476736,1,654475264,105,39946 x 128 x 128,311.65,683.730047,medium single
68719476736,1,619462830,111,44115 x 119 x 118,321.72,601.570246,medium single
68719476736,1,417467921,165,44369 x 97 x 97,322.86,442.60251,large single
68719476736,1,392685288,175,52484 x 87 x 86,347.73,365.091482,large single
68719476736,1,479068160,144,65536 x 86 x 85,372.0,331.032553,large single
68719476736,1,430110296,160,73498 x 77 x 76,400.49,279.587483,large single
68719476736,1,405616610,170,81613 x 71 x 70,428.74,241.619433,large single
68719476736,1,443382408,155,93128 x 69 x 69,456.57,224.843838,large single
68719476736,1,474311492,145,104107 x 68 x 67,485.63,223.952391,large single
68719476736,1,491008959,140,123711 x 63 x 63,543.86,182.371893,large single
68719476736,1,430254440,160,139693 x 56 x 55,602.91,151.63808,large single
68719476736,1,476661240,145,160492 x 55 x 54,661.71,141.657239,large single
68719476736,1,475469124,145,179287 x 52 x 51,721.41,127.563781,large single
68719476736,1,499614486,140,208086 x 49 x 49,811.46,116.26948,large single
68719476736,1,477235800,145,235672 x 45 x 45,902.38,101.538272,large single
68719476736,1,476540190,145,263865 x 43 x 42,993.42,92.451951,large single
68719476736,1,445733730,155,300765 x 39 x 38,1118.04,80.287742,large single
68719476736,1,438146100,160,347735 x 36 x 35,1273.6,75.859617,large single
68719476736,1,430173513,160,395017 x 33 x 33,1427.56,66.225879,large single
68719476736,1,434137516,160,451756 x 31 x 31,1613.07,57.557588,large single
68719476736,1,971386911,72,891999 x 33 x 33,2531.63,57.505913,medium single
68719476736,1,169372026,406,1333638 x 127,3937.05,30.649337,medium single
68719476736,1,168452032,408,1504036 x 112,4390.53,28.862703,medium single
68719476736,1,168270018,410,1717041 x 98,4958.82,26.284894,medium single
68719476736,1,230034592,300,1811296 x 127,6134.47,21.541791,large single
68719476736,1,66585600,1036,2219520 x 30,7719.56,17.925281,large single
68719476736,1,66536712,1036,2772363 x 24,9539.43,16.242712,large single
68719476736,1,1976970,34760,1976970,13037.89,14.041865,large single
137438953472,1,467522560,294,28760 x 128 x 127,342.29,902.870486,large single
137438953472,1,639254528,215,39017 x 128 x 128,358.47,857.477228,large single
137438953472,1,640320000,215,48000 x 116 x 115,378.7,704.052111,large single
137438953472,1,640260988,215,56983 x 106 x 106,401.18,599.957525,large single
137438953472,1,655360000,210,65536 x 100 x 100,421.88,517.645589,large single
137438953472,1,655585551,210,75799 x 93 x 93,450.45,451.287189,large single
137438953472,1,670677656,205,85633 x 89 x 88,476.49,417.479674,large single
137438953472,1,883350810,156,110281 x 90 x 89,522.66,404.239297,medium single
137438953472,1,610967448,225,100422 x 78 x 78,529.36,337.640223,large single
137438953472,1,1025218656,135,147048 x 84 x 83,633.16,309.38498,large single
137438953472,1,1023711230,135,164030 x 79 x 79,685.75,275.37672,large single
137438953472,1,888932520,155,184044 x 70 x 69,756.59,233.113598,large single
137438953472,1,764259911,180,205391 x 61 x 61,835.57,194.848273,large single
137438953472,1,751032342,185,231158 x 57 x 57,920.5,168.044171,large single
137438953472,1,951701184,145,298152 x 57 x 56,1116.93,153.519997,large single
137438953472,1,958045967,145,341063 x 53 x 53,1255.73,145.778874,large single
137438953472,1,959935000,145,383974 x 50 x 50,1394.91,130.723059,large single
137438953472,1,922568640,150,426720 x 47 x 46,1536.18,113.486617,large single
137438953472,1,39182720,3508,306115 x 128,2114.8,94.998533,large single
137438953472,1,40793532,3394,357838 x 114,2245.52,82.284345,large single
137438953472,1,59035136,2329,461212 x 128,2271.98,69.752201,large single
137438953472,1,1464528384,94,1386864 x 33 x 32,3893.24,65.754567,medium single
137438953472,1,1565988064,88,1578617 x 32 x 31,4398.45,61.155502,medium single
137438953472,1,1519455725,92,1806725 x 29 x 29,5015.17,53.522308,medium single
137438953472,1,207149319,664,1631097 x 127,5677.05,31.90417,large single
137438953472,1,208991685,660,1990397 x 105,6851.52,28.172328,large single
137438953472,1,209117426,664,2349634 x 89,8031.03,26.159943,large single
137438953472,1,207974592,664,2888536 x 72,9800.82,23.969815,large single
137438953472,1,205643580,672,3427393 x 60,11575.34,21.629851,large single
137438953472,1,2794838,49176,2794838,18436.5,17.834775,large single


==> data/Total_Size_vs_N_s2048.csv <==
N,s,mode,Total Size (KB),Server Online Time
65536,2048,small batched,266.92,37.200834
65536,2048,large single,528.38,8.773501
65536,2048,medium batched,490.25,11.893786
65536,2048,medium single,691.62,7.352431
4096,2048,small batched,252.25,10.807
4096,2048,medium single,526.62,7.41767
4096,2048,large single,274.88,7.681388
262144,2048,small batched,279.83,91.376286
262144,2048,medium batched,336.63,66.196483
262144,2048,medium single,1149.52,9.945722
262144,2048,medium single,1205.85,8.969891
262144,2048,medium single,1475.38,7.790228
262144,2048,medium single,2243.0,6.400941
262144,2048,large batched,409.75,62.773723
262144,2048,large single,554.12,27.402662
262144,2048,large single,554.42,24.172113
262144,2048,large single,555.85,20.824468
262144,2048,large single,559.97,19.406909
262144,2048,large single,565.81,17.005663
262144,2048,large single,576.08,15.444403
262144,2048,large single,594.44,13.719455
262144,2048,large single,767.68,11.839387
262144,2048,large single,915.67,10.989847
262144,2048,large single,1051.88,10.127852
262144,2048,large single,1176.38,9.016799
262144,2048,large single,1252.5,8.705174
8192,2048,medium single,537.62,7.250721
8192,2048,small batched,259.0,12.883507
8192,2048,small batched,260.75,12.043374
8192,2048,large single,288.38,7.631522
131072,2048,medium batched,334.75,61.017416
131072,2048,small batched,271.79,63.141962
131072,2048,large single,544.37,19.131973
131072,2048,large single,547.52,16.314137
131072,2048,large single,552.39,14.546429
131072,2048,large single,565.36,12.73573
131072,2048,large single,592.19,11.840952
131072,2048,large single,744.38,8.956736
131072,2048,large single,820.5,8.707926
131072,2048,large single,948.38,8.636288
131072,2048,large batched,408.85,55.130195
131072,2048,medium single,1123.38,7.319792
2048,2048,large single,268.12,7.487389
2048,2048,small batched,246.62,10.59674
1024,2048,large single,228.38,7.037083
32768,2048,small batched,263.88,24.781391
32768,2048,medium batched,402.25,11.919777
32768,2048,medium single,603.62,7.418438
32768,2048,large single,420.38,9.28176
32768,2048,large single,496.5,8.811844
16384,2048,small batched,262.75,18.32042
16384,2048,small batched,263.9,15.470792
16384,2048,small batched,277.75,11.016547
16384,2048,medium single,559.62,7.491889
16384,2048,large single,315.38,7.871987


==> data/Total_Size_vs_N_s262144.csv <==
N,s,mode,Total Size (KB),Server Online Time
8192,262144,large batched,614.62,51.932317
4096,262144,medium batched,596.0,52.583654
4096,262144,large batched,601.12,48.35756
1024,262144,large batched,570.75,47.367614
2048,262144,large batched,594.38,50.033662
2048,262144,medium batched,590.5,56.160019
65536,262144,large batched,831.38,54.404672
65536,262144,medium batched,830.75,57.884846
32768,262144,large batched,723.38,53.866552
16384,262144,large batched,641.62,48.529392


==> data/Total_Size_vs_N_s64.csv <==
N,s,mode,Total Size (KB),Server Online Time
524288,64,large single,58.6,16.267179
524288,64,large single,151.79,6.554403
524288,64,large single,207.07,6.431008
524288,64,large single,605.47,1.646172
524288,64,large single,610.78,1.485407
524288,64,large single,1744.5,0.547119
524288,64,medium single,71.12,13.668408
524288,64,medium single,88.79,9.15334
524288,64,medium single,307.62,2.899289
524288,64,medium single,550.69,1.877169
524288,64,medium single,1435.38,0.693575
524288,64,small single,139.36,7.929493
524288,64,small single,143.14,7.290441
65536,64,medium single,45.16,5.8072
65536,64,medium single,195.88,0.597205
65536,64,small single,127.52,4.186967
65536,64,large single,39.63,7.446299
65536,64,large single,230.62,0.596056
32768,64,medium single,41.13,3.492233
32768,64,medium single,107.88,0.676315
32768,64,large single,35.5,3.809784
32768,64,large single,122.62,0.628968
262144,64,large single,55.0,13.927467
262144,64,large single,62.49,9.192771
262144,64,large single,147.97,3.633512
262144,64,large single,878.62,0.475349
262144,64,medium single,60.33,11.333864
262144,64,medium single,94.43,6.206078
262144,64,medium single,371.0,3.62557
262144,64,medium single,375.77,2.178245
262144,64,medium single,378.28,1.855845
262144,64,medium single,403.38,1.193192
262144,64,medium single,731.38,0.607444
8192,64,medium single,38.75,0.826588
8192,64,medium single,41.88,0.730452
8192,64,large single,32.5,1.337206
8192,64,large single,34.88,0.885206
8192,64,large single,40.12,0.732863
8192,64,large single,43.5,0.717546
16384,64,medium single,40.29,1.937491
16384,64,medium single,63.88,0.795305
16384,64,large single,34.65,1.960738
16384,64,large single,67.12,0.70438
131072,64,large single,47.87,8.340864
131072,64,large single,209.01,1.979899
131072,64,large single,209.66,1.630075
131072,64,large single,240.38,0.941983
131072,64,large single,446.62,0.497129
131072,64,medium single,187.38,2.318023
131072,64,medium single,211.62,0.9545
131072,64,medium single,379.38,0.721267
131072,64,small single,118.79,6.849824
131072,64,small single,120.95,6.328048
131072,64,small single,135.76,5.719714
1048576,64,medium single,78.18,14.641573
1048576,64,medium single,101.66,12.850029
1048576,64,medium single,115.95,11.071264
1048576,64,medium single,435.88,5.538043
1048576,64,medium single,2843.38,0.651771
1048576,64,large single,62.35,22.13298
1048576,64,large single,68.42,16.216484
1048576,64,large single,821.02,3.141276
1048576,64,large single,822.04,2.266727
1048576,64,large single,827.26,2.026189
1048576,64,large single,898.8,1.886792
1048576,64,large single,3472.5,0.519687
1048576,64,small single,155.61,10.825912
1048576,64,small single,156.35,9.661418
1048576,64,small single,160.17,8.517327
1048576,64,small single,168.74,7.597806
1024,64,large single,16.12,0.571031
1024,64,medium single,18.5,0.479285
4096,64,large single,26.62,0.4758
2048,64,large single,19.88,0.574623


==> data/Total_Size_vs_Server_Online_Time_1073741824x1=128.00MB_all.csv <==
mode,N,s,ds,Total Size (KB),Server Online Time
large single,227247,4725,227247,1462.61,10.242378
medium single,388193,2766,388193,2083.13,7.363127
medium single,458770,2343,45877 x 10,1301.83,12.374387
medium single,461212,2346,115303 x 4,1487.53,9.219068
medium single,466192,2344,58274 x 8,1335.87,11.187255
medium single,468660,2345,78110 x 6,1388.39,10.613739
large single,3521456,305,27728 x 127,220.39,22.30226
medium single,12358528,87,110344 x 112,385.21,16.063033
large single,17918712,60,23702 x 28 x 27,133.62,35.904653
large single,20253888,54,15628 x 36 x 36,110.38,54.195542
large single,20255136,54,19181 x 33 x 32,119.47,44.497024
medium single,21475968,50,223708 x 96,677.65,15.286082
medium single,22379427,48,355229 x 63,1016.98,12.505636
large single,22512168,48,12762 x 42 x 42,102.44,60.367032
large single,25734800,42,10504 x 50 x 49,97.62,64.479654
large single,25777926,42,7533 x 59 x 58,94.58,81.795871
medium single,27791107,39,96163 x 17 x 17,313.38,17.496483
large single,29838680,36,8870 x 58 x 58,95.61,70.584817
medium single,29884000,36,74710 x 20 x 20,255.01,21.029621
medium single,33398208,33,60504 x 24 x 23,216.49,26.229857
large single,35810208,30,47368 x 28 x 27,199.62,31.23463
medium single,36863316,30,48761 x 28 x 27,184.95,31.784481


==> data/Total_Size_vs_Server_Online_Time_137438953472x1=16384.00MB_all.csv <==
mode,N,s,ds,Total Size (KB),Server Online Time
large single,2794838,49176,2794838,18436.5,17.834775
large single,39182720,3508,306115 x 128,2114.8,94.998533
large single,40793532,3394,357838 x 114,2245.52,82.284345
large single,59035136,2329,461212 x 128,2271.98,69.752201
large single,205643580,672,3427393 x 60,11575.34,21.629851
large single,207149319,664,1631097 x 127,5677.05,31.90417
large single,207974592,664,2888536 x 72,9800.82,23.969815
large single,208991685,660,1990397 x 105,6851.52,28.172328
large single,209117426,664,2349634 x 89,8031.03,26.159943
large single,467522560,294,28760 x 128 x 127,342.29,902.870486
large single,610967448,225,100422 x 78 x 78,529.36,337.640223
large single,639254528,215,39017 x 128 x 128,358.47,857.477228
large single,640260988,215,56983 x 106 x 106,401.18,599.957525
large single,640320000,215,48000 x 116 x 115,378.7,704.052111
large single,655360000,210,65536 x 100 x 100,421.88,517.645589
large single,655585551,210,75799 x 93 x 93,450.45,451.287189
large single,670677656,205,85633 x 89 x 88,476.49,417.479674
large single,751032342,185,231158 x 57 x 57,920.5,168.044171
large single,764259911,180,205391 x 61 x 61,835.57,194.848273
medium single,883350810,156,110281 x 90 x 89,522.66,404.239297
large single,888932520,155,184044 x 70 x 69,756.59,233.113598
large single,922568640,150,426720 x 47 x 46,1536.18,113.486617
large single,951701184,145,298152 x 57 x 56,1116.93,153.519997
large single,958045967,145,341063 x 53 x 53,1255.73,145.778874
large single,959935000,145,383974 x 50 x 50,1394.91,130.723059
large single,1023711230,135,164030 x 79 x 79,685.75,275.37672
large single,1025218656,135,147048 x 84 x 83,633.16,309.38498
medium single,1464528384,94,1386864 x 33 x 32,3893.24,65.754567
medium single,1519455725,92,1806725 x 29 x 29,5015.17,53.522308
medium single,1565988064,88,1578617 x 32 x 31,4398.45,61.155502


==> data/Total_Size_vs_Server_Online_Time_17179869184x1=2048.00MB_all.csv <==
mode,N,s,ds,Total Size (KB),Server Online Time
medium batched,89714,191496,89714,803.43,46.693897
large single,988485,17380,988485,6521.2,10.593808
medium single,1539139,11162,1539139,8322.55,10.080823
large single,2862904,6020,715726 x 4,4622.46,13.030591
large single,11171490,1623,1117149 x 10,4501.38,13.883455
large single,11407994,1551,877538 x 13,3676.78,14.808438
large single,16686626,1032,1516966 x 11,5395.39,11.801517
large single,47139456,365,368277 x 128,1376.18,22.895356
medium single,66890798,258,751582 x 89,2248.66,19.315671
medium single,67090824,258,882774 x 76,2596.11,17.168843
medium single,96755550,178,1290074 x 75,3629.55,16.776424
medium single,96916251,180,1588791 x 61,4428.02,14.13086
large single,179508960,96,19683 x 96 x 95,189.37,291.644326
large single,180662400,96,27880 x 81 x 80,205.14,240.419855
large single,180935675,96,25043 x 85 x 85,199.16,257.062461
large single,191030463,90,22087 x 93 x 93,192.42,260.507615
large single,220431316,78,15698 x 119 x 118,184.49,309.915778
large single,229395888,75,44874 x 72 x 71,251.4,200.110998
large single,230342168,75,163828 x 38 x 37,617.96,62.622924
large single,233306892,75,332346 x 27 x 26,1165.13,37.680432
medium single,240952080,72,106805 x 48 x 47,397.83,92.351751
large single,245783700,70,273093 x 30 x 30,969.46,45.459995
medium single,249627456,69,94128 x 52 x 51,363.79,108.325091
large single,286594056,60,56063 x 72 x 71,279.28,163.479941
large single,287982640,60,36770 x 89 x 88,228.44,203.402995
large single,289334025,60,142881 x 45 x 45,545.55,79.234742
large single,429981696,40,65536 x 81 x 81,305.62,131.508993
large single,430110296,40,73498 x 77 x 76,328.49,121.843917


==> data/Total_Size_vs_Server_Online_Time_2147483648x1=256.00MB_all.csv <==
mode,N,s,ds,Total Size (KB),Server Online Time
medium single,557788,3850,557788,2945.09,7.39843
large single,924086,2347,27179 x 34,695.2,22.719383
medium single,929880,2347,92988 x 10,1431.35,12.472033
large single,3619456,594,28277 x 128,294.57,25.184681
large single,6279117,344,483009 x 13,1730.32,10.277774
large single,19533114,110,263961 x 74,935.61,15.615379
medium single,30750902,70,750022 x 41,2085.47,9.903252
medium single,31679550,68,355950 x 89,1043.67,14.573943
medium single,32654862,66,487386 x 67,1386.9,13.324921
medium single,32768000,66,262144 x 125,803.75,17.119147
large single,35806860,60,9315 x 62 x 62,112.08,113.11209
large single,35821764,60,16929 x 46 x 46,125.17,80.25595
large single,39889408,54,14752 x 52 x 52,119.5,85.284149
large single,40348920,54,24603 x 41 x 40,143.34,62.773196
large single,44805150,48,8073 x 75 x 74,111.36,120.94794
large single,44904900,48,12685 x 60 x 59,115.31,89.360312
large single,45371732,48,20986 x 47 x 46,132.92,67.912028
large single,47735100,45,37885 x 36 x 35,183.36,54.633768
large single,48194000,45,120485 x 20 x 20,443.98,23.722182
medium single,55255284,39,73089 x 28 x 27,259.28,32.821508
medium single,65139360,33,61685 x 33 x 32,226.41,41.947148
large single,72182292,30,48706 x 39 x 38,212.28,42.549402
medium single,89506800,24,43240 x 46 x 45,177.62,60.011366
medium single,89971056,24,52248 x 42 x 41,198.81,54.011809


==> data/Total_Size_vs_Server_Online_Time_34359738368x1=4096.00MB_all.csv <==
mode,N,s,ds,Total Size (KB),Server Online Time
large single,1397419,24588,1397419,9220.5,12.310392
large single,55074816,624,430272 x 128,1658.51,30.729627
medium single,122159359,282,1546321 x 79,4397.22,19.316138
medium single,122549736,281,1802202 x 68,5080.27,18.566953
medium single,123979230,278,1333110 x 93,3826.88,21.428122
medium single,125982476,274,991988 x 127,2920.53,24.771543
medium single,126720784,272,1162576 x 109,3370.4,21.945814
large single,156242103,220,1270261 x 123,4319.78,21.382503
large single,221740056,155,401703 x 24 x 23,1439.47,37.150583
large single,249307425,138,28825 x 93 x 93,238.63,403.536725
large single,273300272,126,19628 x 118 x 118,221.07,498.232227
large single,274112046,126,26091 x 103 x 102,230.74,437.91079
large single,286343168,120,17477 x 128 x 128,218.48,524.665671
large single,286383552,120,23036 x 112 x 111,224.42,447.666846
large single,286594056,120,56063 x 72 x 71,315.28,221.285404
large single,300718980,115,345654 x 30 x 29,1235.24,47.144027
large single,313551810,110,105573 x 55 x 54,459.71,129.400638
large single,314285022,110,47902 x 81 x 81,289.5,268.895418
large single,327547350,105,77526 x 65 x 65,372.14,174.62027
large single,328128138,105,221409 x 39 x 38,826.49,70.189021
large single,329484058,105,87119 x 62 x 61,401.13,159.286932
large single,332791524,105,125487 x 52 x 51,520.09,117.234861
large single,344457216,100,65536 x 73 x 72,335.25,215.717748
large single,345083340,100,298515 x 34 x 34,1074.25,59.67966
large single,346630356,100,260233 x 37 x 36,949.95,64.169571
large single,348991440,100,193240 x 43 x 42,733.65,85.706171
large single,365450000,95,146180 x 50 x 50,581.17,107.412493
large single,382136550,90,42342 x 95 x 95,269.68,338.286627
large single,382692096,90,166099 x 48 x 48,642.32,98.324451
medium single,395183160,87,77305 x 72 x 71,351.61,209.625108
medium single,401414400,87,111504 x 60 x 60,434.82,153.469686
medium single,409198400,84,98365 x 65 x 64,399.91,170.148689


==> data/Total_Size_vs_Server_Online_Time_4294967296x1=512.00MB_all.csv <==
mode,N,s,ds,Total Size (KB),Server Online Time
medium single,777792,5522,777792,4162.92,7.808504
medium single,13903470,309,110345 x 126,501.46,20.661727
large single,15681208,274,461212 x 34,1620.23,12.431292
large single,16277081,265,206039 x 79,793.08,15.843074
large single,16301432,265,291097 x 56,1064.8,14.114755
medium single,37721814,114,1450839 x 26,3994.92,9.925002
medium single,37801647,114,969273 x 39,2706.53,10.254323
medium single,39321600,110,524288 x 75,1522.0,13.297629
medium single,39573408,110,706668 x 56,2004.67,12.061273
large single,48064464,90,27912 x 42 x 41,173.0,73.605371
large single,51439960,84,24310 x 46 x 46,161.5,85.36342
large single,51864001,84,21601 x 49 x 49,154.82,96.199562
large single,55149930,78,18569 x 55 x 54,145.95,121.769631
large single,59822517,72,16077 x 61 x 61,139.61,131.397263
large single,65173329,66,13689 x 69 x 69,134.74,144.985473
large single,71706024,60,11786 x 78 x 78,132.22,151.230683
large single,71728434,60,10539 x 83 x 82,131.49,167.328067
medium single,79750832,54,101723 x 28 x 28,351.56,36.022794
medium single,84766927,51,88207 x 31 x 31,314.51,41.926632
medium single,86300874,51,76917 x 34 x 33,286.06,47.494517
large single,87215688,50,49442 x 42 x 42,229.33,71.40499
medium single,90025440,48,65760 x 37 x 37,255.73,58.326903


==> data/Total_Size_vs_Server_Online_Time_68719476736x1=8192.00MB_all.csv <==
mode,N,s,ds,Total Size (KB),Server Online Time
large single,1976970,34760,1976970,13037.89,14.041865
large single,66536712,1036,2772363 x 24,9539.43,16.242712
large single,66585600,1036,2219520 x 30,7719.56,17.925281
medium single,168270018,410,1717041 x 98,4958.82,26.284894
medium single,168452032,408,1504036 x 112,4390.53,28.862703
medium single,169372026,406,1333638 x 127,3937.05,30.649337
large single,230034592,300,1811296 x 127,6134.47,21.541791
large single,392685288,175,52484 x 87 x 86,347.73,365.091482
large single,405616610,170,81613 x 71 x 70,428.74,241.619433
large single,409047569,168,25361 x 127 x 127,267.71,744.146952
large single,409379040,168,28668 x 120 x 119,272.99,695.722788
large single,417467921,165,44369 x 97 x 97,322.86,442.60251
large single,430110296,160,73498 x 77 x 76,400.49,279.587483
large single,430173513,160,395017 x 33 x 33,1427.56,66.225879
large single,430254440,160,139693 x 56 x 55,602.91,151.63808
large single,434137516,160,451756 x 31 x 31,1613.07,57.557588
large single,438146100,160,347735 x 36 x 35,1273.6,75.859617
large single,443382408,155,93128 x 69 x 69,456.57,224.843838
large single,445733730,155,300765 x 39 x 38,1118.04,80.287742
large single,474311492,145,104107 x 68 x 67,485.63,223.952391
large single,475469124,145,179287 x 52 x 51,721.41,127.563781
large single,476540190,145,263865 x 43 x 42,993.42,92.451951
large single,476661240,145,160492 x 55 x 54,661.71,141.657239
large single,477235800,145,235672 x 45 x 45,902.38,101.538272
large single,479068160,144,65536 x 86 x 85,372.0,331.032553
large single,491008959,140,123711 x 63 x 63,543.86,182.371893
large single,499614486,140,208086 x 49 x 49,811.46,116.26948
medium single,619462830,111,44115 x 119 x 118,321.72,601.570246
medium single,654475264,105,39946 x 128 x 128,311.65,683.730047
medium single,971386911,72,891999 x 33 x 33,2531.63,57.505913


==> data/Total_Size_vs_Server_Online_Time_8589934592x1=1024.00MB_all.csv <==
mode,N,s,ds,Total Size (KB),Server Online Time
large single,704093,12200,704093,4612.62,9.53594
medium single,1092867,7860,1092867,5885.82,8.551227
large single,1572864,5462,524288 x 3,3782.62,11.207044
large single,2278962,3968,759654 x 3,3997.37,10.601855
large single,12790059,675,673161 x 19,2567.42,12.46597
medium single,14441728,595,112826 x 128,652.87,28.157099
large single,33124410,260,368049 x 90,1329.68,16.96139
large single,35092515,245,285305 x 123,1064.84,21.08207
medium single,51320832,168,400944 x 128,1254.13,20.553823
medium single,58364024,148,1101208 x 53,3091.6,11.998849
medium single,60854890,142,707615 x 86,2042.46,15.096898
medium single,60897606,142,882574 x 69,2505.94,13.450675
large single,90395200,96,28825 x 56 x 56,189.88,125.710412
large single,102320010,84,16605 x 79 x 78,160.48,203.997834
large single,102368448,84,25389 x 64 x 63,178.18,163.000383
large single,103489540,84,22715 x 68 x 67,172.37,175.030968
large single,110156400,78,19848 x 75 x 74,165.17,184.990265
large single,110188260,78,12740 x 93 x 93,155.61,232.425218
large single,119385630,72,14577 x 91 x 90,156.79,212.789348
large single,132887330,65,61465 x 47 x 46,281.33,85.256052
large single,143257920,60,91832 x 40 x 39,373.17,63.679018
large single,143492085,60,131765 x 33 x 33,499.91,50.46699
medium single,145810821,60,106509 x 37 x 37,377.16,58.906616
medium single,153148120,57,93383 x 41 x 40,341.53,66.877766
large single,157771478,55,112213 x 38 x 37,435.84,57.768711
medium single,159083100,54,80345 x 45 x 44,306.52,79.182475
large single,172002060,50,52940 x 57 x 57,252.11,104.797118
medium single,190911964,45,54844 x 59 x 59,239.91,122.724487


==> data/Total_Size_vs_Server_Online_Time_N1048576,_s2048_all.csv <==
mode,Total Size (KB),Server Online Time
large batched,417.1,95.966807
medium batched,343.66,98.368684
small batched,287.92,176.815089
large single,589.89,42.454393
large single,591.01,36.922605
large single,594.23,33.466504
large single,598.58,29.40304
large single,606.0,25.48625
large single,616.49,23.551017
large single,759.85,20.248392
large single,805.17,17.156216
large single,874.83,15.072494
large single,993.18,13.319882
large single,1207.41,12.346668


==> data/Total_Size_vs_Server_Online_Time_N1048576,_s64_all.csv <==
mode,Total Size (KB),Server Online Time
medium single,75.16,17.396143
medium single,78.18,14.86067
medium single,101.66,12.877335
medium single,115.95,10.586206
medium single,203.58,8.394847
medium single,435.88,5.577151
large single,62.35,21.04441
large single,68.42,17.584791
small single,156.35,9.967809
small single,160.17,8.612249
small single,168.74,8.460151


==> data/Total_Size_vs_Server_Online_Time_N262144,_s262144_all.csv <==
mode,Total Size (KB),Server Online Time
large batched,827.87,1634.916404
large batched,1479.38,54.933426
medium batched,891.33,1610.537501


==> data/Total_Size_vs_Server_Online_Time_N67108864,_s64_all.csv <==
mode,Total Size (KB),Server Online Time
medium single,193.61,82.821074
medium single,205.06,72.084302
medium single,283.56,45.304431
medium single,313.65,38.160316
medium single,357.43,33.759375
medium single,575.37,19.075905
medium single,839.9,16.875331
medium single,941.26,16.352465
medium single,1167.06,14.514549
medium single,1472.77,12.913944
large single,133.05,161.791952
large single,135.73,146.707756
large single,138.83,133.752227
large single,143.71,120.925612
large single,150.43,109.567663
large single,158.22,100.721709
large single,169.25,90.716134
large single,218.62,64.527605
large single,219.96,58.089902
large single,228.81,52.436585
large single,238.95,46.552354
large single,307.05,43.644858
large single,467.7,30.860038
large single,773.56,17.196504
large single,1644.85,11.778637


==> data/chen.csv <==
slots, LogN, LogQ, LogP, total_time_ms, compressed_size_B, LWE_size_B
25, 12, 60, 49, 35, 65545, 819200
50, 12, 60, 49, 55, 65545, 1638400
75, 12, 60, 49, 89, 65545, 2457600
100, 12, 60, 49, 94, 65545, 3276800
125, 12, 60, 49, 90, 65545, 4096000
150, 12, 60, 49, 147, 65545, 4915200
175, 12, 60, 49, 157, 65545, 5734400
200, 12, 60, 49, 153, 65545, 6553600
225, 12, 60, 49, 157, 65545, 7372800
250, 12, 60, 49, 153, 65545, 8192000
275, 12, 60, 49, 274, 65545, 9011200
300, 12, 60, 49, 267, 65545, 9830400
325, 12, 60, 49, 287, 65545, 10649600
350, 12, 60, 49, 265, 65545, 11468800
375, 12, 60, 49, 277, 65545, 12288000
400, 12, 60, 49, 286, 65545, 13107200
425, 12, 60, 49, 299, 65545, 13926400
450, 12, 60, 49, 301, 65545, 14745600
475, 12, 60, 49, 287, 65545, 15564800
500, 12, 60, 49, 300, 65545, 16384000
525, 12, 60, 49, 547, 65545, 17203200
550, 12, 60, 49, 534, 65545, 18022400
575, 12, 60, 49, 536, 65545, 18841600
600, 12, 60, 49, 532, 65545, 19660800
625, 12, 60, 49, 511, 65545, 20480000
650, 12, 60, 49, 510, 65545, 21299200
675, 12, 60, 49, 547, 65545, 22118400
700, 12, 60, 49, 503, 65545, 22937600
725, 12, 60, 49, 523, 65545, 23756800
750, 12, 60, 49, 542, 65545, 24576000
775, 12, 60, 49, 542, 65545, 25395200
800, 12, 60, 49, 505, 65545, 26214400
825, 12, 60, 49, 561, 65545, 27033600
850, 12, 60, 49, 528, 65545, 27852800
875, 12, 60, 49, 559, 65545, 28672000
900, 12, 60, 49, 546, 65545, 29491200
925, 12, 60, 49, 552, 65545, 30310400
950, 12, 60, 49, 538, 65545, 31129600
975, 12, 60, 49, 522, 65545, 31948800
1000, 12, 60, 49, 533, 65545, 32768000

==> data/results_batched_s1024.csv <==
Items,Sizes,DB Size (MB),log_p,Server Online Time,Response Size (B),Query Size (B),Key Size (B),Total Size (KB)
266622,7206 x 37,260.373,4,149877076,27648,47331,645120,703.22
302652,7206 x 7 x 6,295.559,4,150103149,55296,28899,645120,712.22
345909,115303 x 3,337.802,3,26221194,35328,304974,645120,962.33
461212,115303 x 2 x 2,450.402,3,34149795,70656,305742,645120,997.58
262144,262144,256,2,9342531,24576,688128,645120,1326.0
262144,262144,256,1,11354036,47616,688128,645120,1348.5


==> data/results_batched_s256.csv <==
Items,Sizes,DB Size (MB),log_p,Server Online Time,Response Size (B),Query Size (B),Key Size (B),Total Size (KB)
302652,7206 x 7 x 6,73.8896,4,39537584,15360,28899,645120,673.22
266622,7206 x 37,65.0928,4,46828147,7680,47331,645120,683.72
345909,115303 x 3,84.4502,3,23951634,9216,304974,645120,936.83
461212,115303 x 2 x 2,112.601,3,47205614,18432,305742,645120,946.58
262144,262144,64,2,7881967,6144,688128,645120,1308.0
262144,262144,64,1,9112077,12288,688128,645120,1314.0


==> data/results_single_s256.csv <==
Items,Sizes,DB Size (MB),log_p,Server Online Time,Response Size (B),Query Size (B),Key Size (B),Total Size (KB)
266622,7206 x 37,65.0928,4,21241487,786432,47331,11520,825.47
345909,115303 x 3,84.4502,3,7839390,1049088,304974,11520,1333.58
262144,262144,64,2,6628542,786432,688128,10752,1450.5
302652,7206 x 7 x 6,73.8896,4,25230266,1572864,28899,11520,1575.47
262144,262144,64,1,6433847,1572864,688128,10752,2218.5
461212,115303 x 2 x 2,112.601,3,9750528,2098176,305742,11520,2358.83


==> data/results_single_s8.csv <==
Items,Sizes,DB Size (MB),log_p,Server Online Time,Response Size (B),Query Size (B),Key Size (B),Total Size (KB)
266622,7206 x 37,2.0332,4,8684794,24576,47331,11520,81.47
302652,7206 x 7 x 6,2.30859,4,9183184,49152,28899,11520,87.47
345909,115303 x 3,2.63867,3,1359958,33792,304974,11520,342.08
461212,115303 x 2 x 2,3.51855,3,2009578,67584,305742,11520,375.83
262144,262144,2,2,558744,24576,688128,10752,706.5
262144,262144,2,1,896638,49152,688128,10752,730.5


==> data/table2_binkey.csv <==
id,num_cts,n,log_q,binaryKeys,s,paillier_pk_size_B,compression_key_size_B,num_additive_cts,compressed_ct_size_B,lwe_ct_size_B,keygen_time_us_mean,keygen_time_us_std,key_expand_time_us_mean,key_expand_time_us_std,compress_time_us_mean,compress_time_us_std,decrypt_compressed_time_us_mean,decrypt_compressed_time_us_std,
1717564003137486,25,630,64,1,1,768,483840,1,768,126200,5175,0,5773094,238620,6171970,396579,24477,758
1717564356308179,50,630,64,1,1,768,483840,2,1536,252400,5990,0,5980250,361407,6127192,309881,48614,757
1717564716809838,75,630,64,1,1,768,483840,2,1536,378600,6020,0,6101131,457788,6509035,509281,48722,781
1717565092842027,100,630,64,1,1,768,483840,3,2304,504800,6101,0,5894796,468288,6744016,670134,72856,768
1717565459965638,125,630,64,1,1,768,483840,4,3072,631000,5998,0,6011321,289773,6447436,584649,96661,630
1717565853543226,150,630,64,1,1,768,483840,4,3072,757200,6134,0,6326927,321588,6936260,747402,97234,625
1717566254481600,175,630,64,1,1,768,483840,5,3840,883400,6010,0,6335017,461845,6612295,557481,121198,520
1717566648276255,200,630,64,1,1,768,483840,5,3840,1009600,6028,0,5682627,391489,6438051,535329,121414,1001
1717567052717413,225,630,64,1,1,768,483840,6,4608,1135800,5057,0,6356748,496816,6357799,449795,145491,946
1717567466258379,250,630,64,1,1,768,483840,7,5376,1262000,6023,0,6206076,465984,6392157,591749,170327,907
1717567876994453,275,630,64,1,1,768,483840,7,5376,1388200,6009,0,6133515,377831,6692743,583475,169691,1050
1717568297105246,300,630,64,1,1,768,483840,8,6144,1514400,5302,0,6612936,387474,6391180,313651,194013,932
1717568722073631,325,630,64,1,1,768,483840,8,6144,1640600,5992,0,6608128,316379,6687372,506126,193694,911
1717569157278145,350,630,64,1,1,768,483840,9,6912,1766800,6001,0,6578498,306248,6807446,932642,217933,918
1717569564614465,375,630,64,1,1,768,483840,10,7680,1893000,11134,0,5576623,186822,6257710,473659,242649,1196
1717569980401004,400,630,64,1,1,768,483840,10,7680,2019200,5941,0,6068141,543051,6343923,590143,242124,1132
1717570413606897,425,630,64,1,1,768,483840,11,8448,2145400,7559,0,6254567,444868,6742824,442060,267140,1132
1717570846318752,450,630,64,1,1,768,483840,11,8448,2271600,6052,0,5726649,256380,6338404,369127,266793,925
1717571307137846,475,630,64,1,1,768,483840,12,9216,2397800,10296,0,7282963,862193,6033646,454449,290098,885
1717571765963834,500,630,64,1,1,768,483840,13,9984,2524000,6001,0,6849500,558384,7441423,812866,314534,1155
1717572208292456,525,630,64,1,1,768,483840,13,9984,2650200,5909,0,5939953,491632,6710053,354780,314413,973
1717572670417832,550,630,64,1,1,768,483840,14,10752,2776400,6009,0,6454374,539531,6456257,431232,340189,1180
1717573147611700,575,630,64,1,1,768,483840,15,11520,2902600,6011,0,6986343,615108,7017522,592828,364308,853
1717573608474851,600,630,64,1,1,768,483840,15,11520,3028800,5979,0,6156219,488134,6091213,315465,364065,1673
1717574073659495,625,630,64,1,1,768,483840,16,12288,3155000,6074,0,6670683,461119,6301582,316207,388919,2762
1717574552295002,650,630,64,1,1,768,483840,16,12288,3281200,6031,0,6658078,452601,6438723,407535,387999,1384
1717575042202250,675,630,64,1,1,768,483840,17,13056,3407400,6034,0,6985150,606201,6304621,551878,411584,646
1717575503751805,700,630,64,1,1,768,483840,18,13824,3533600,6015,0,5898736,350465,6215654,274875,435638,1087
1717575983878017,725,630,64,1,1,768,483840,18,13824,3659800,5896,0,6080175,375774,6537617,288795,436848,1139
1717576459593415,750,630,64,1,1,768,483840,19,14592,3786000,6019,0,6339442,766073,6623212,453071,461787,1071
1717576961105133,775,630,64,1,1,768,483840,19,14592,3912200,6017,0,7038771,595340,6758370,477040,460708,1996
1717577447834251,800,630,64,1,1,768,483840,20,15360,4038400,6013,0,6228425,720803,6550016,367964,484059,2612
1717577942343566,825,630,64,1,1,768,483840,21,16128,4164600,6011,0,6442707,791267,6326715,722080,508548,960
1717578446922659,850,630,64,1,1,768,483840,21,16128,4290800,5819,0,6322168,497042,6361943,369140,509186,872
1717578945852751,875,630,64,1,1,768,483840,22,16896,4417000,5963,0,5898717,433465,6581159,426654,533690,2041
1717579466973531,900,630,64,1,1,768,483840,22,16896,4543200,6134,0,6274918,727511,6622428,466931,531606,1251
1717580002720774,925,630,64,1,1,768,483840,23,17664,4669400,5060,0,6997162,710396,7805073,909688,558001,616
1717580524871919,950,630,64,1,1,768,483840,24,18432,4795600,6049,0,6502747,684702,6719280,680973,581901,1730
1717581049307458,975,630,64,1,1,768,483840,24,18432,4921800,5999,0,6895678,528352,6313186,259485,580922,1363
1717581592986899,1000,630,64,1,1,768,483840,25,19200,5048000,5996,0,6880094,572444,7308611,710705,605531,999


==> data/table2_binkey_switched.csv <==
id,num_cts,n,log_q,binaryKeys,s,paillier_pk_size_B,compression_key_size_B,num_additive_cts,compressed_ct_size_B,lwe_ct_size_B,keygen_time_us_mean,keygen_time_us_std,key_expand_time_us_mean,key_expand_time_us_std,compress_time_us_mean,compress_time_us_std,decrypt_compressed_time_us_mean,decrypt_compressed_time_us_std,
1717564070510202,25,630,20,1,1,768,483840,1,768,39437,6048,0,2062596,273954,3017994,160524,24886,1340
1717564428187625,50,630,20,1,1,768,483840,1,768,78875,5988,0,2134228,221643,3275885,316941,24716,950
1717564791273520,75,630,20,1,1,768,483840,1,768,118312,5980,0,2120369,192354,3381023,211477,24881,1037
1717565170678423,100,630,20,1,1,768,483840,1,768,157750,6019,0,2260053,238795,3539654,265793,24954,1178
1717565544134694,125,630,20,1,1,768,483840,2,1536,197187,6008,0,2282159,288072,3909686,314215,54578,11647
1717565936922202,150,630,20,1,1,768,483840,2,1536,236625,6047,0,2340774,283739,3712193,317527,49147,949
1717566342955393,175,630,20,1,1,768,483840,2,1536,276062,6005,0,2381697,299217,4024636,211127,49031,1133
1717566736658880,200,630,20,1,1,768,483840,2,1536,315500,5998,0,2436393,286692,3895774,303482,49905,1986
1717567145671294,225,630,20,1,1,768,483840,3,2304,354937,6023,0,2394847,212916,4253231,183862,73652,1476
1717567560002303,250,630,20,1,1,768,483840,3,2304,394375,5561,0,2437822,155893,4261464,355259,74137,2459
1717567970991997,275,630,20,1,1,768,483840,3,2304,433812,6040,0,2418024,176097,4188306,212892,73837,1109
1717568392641437,300,630,20,1,1,768,483840,3,2304,473250,6043,0,2262279,263780,4276649,349631,73526,576
1717568823564269,325,630,20,1,1,768,483840,4,3072,512687,6053,0,2575209,282231,4379514,350783,97922,1412
1717569252703406,350,630,20,1,1,768,483840,4,3072,552125,5957,0,2108693,175156,4139633,230971,98146,1370
1717569662027694,375,630,20,1,1,768,483840,4,3072,591562,5997,0,2017087,173162,4381767,424935,97860,902
1717570078632563,400,630,20,1,1,768,483840,4,3072,631000,6002,0,2088853,189625,4202975,249323,104381,19751
1717570514108428,425,630,20,1,1,768,483840,5,3840,670437,7548,0,2037002,173937,4519836,409963,123272,3123
1717570949679605,450,630,20,1,1,768,483840,5,3840,709875,6002,0,2397608,263432,4265726,244913,123338,2532
1717571413338615,475,630,20,1,1,768,483840,5,3840,749312,6036,0,2353028,247298,4415433,430789,122498,1281
1717571869740044,500,630,20,1,1,768,483840,5,3840,788750,11189,0,2050556,188466,4443211,478559,122692,1457
1717572317880539,525,630,20,1,1,768,483840,6,4608,828187,11124,0,2312185,195888,4591653,404130,146742,408
1717572783584102,550,630,20,1,1,768,483840,6,4608,867625,6016,0,2635557,137568,4517239,502431,147755,2792
1717573263496815,575,630,20,1,1,768,483840,6,4608,907062,5974,0,2415013,242089,4768334,420424,147515,1090
1717573717696475,600,630,20,1,1,768,483840,6,4608,946500,5688,0,2211910,258108,4302285,282695,146747,1480
1717574182958417,625,630,20,1,1,768,483840,7,5376,985937,6028,0,2249561,215169,4210618,284197,170989,1418
1717574676595968,650,630,20,1,1,768,483840,7,5376,1025375,5989,0,2584474,207950,5128082,417892,172540,4424
1717575159262718,675,630,20,1,1,768,483840,7,5376,1064812,4732,0,2246188,233401,4781540,262558,171384,759
1717575621566760,700,630,20,1,1,768,483840,7,5376,1104250,10612,0,2352592,296453,4679655,270043,171845,1989
1717576104508768,725,630,20,1,1,768,483840,8,6144,1143687,5992,0,2346601,259870,4561124,512369,196505,3927
1717576574996625,750,630,20,1,1,768,483840,8,6144,1183125,5975,0,2271902,205836,4288605,535041,194858,1116
1717577084681895,775,630,20,1,1,768,483840,8,6144,1222562,6240,0,2424515,180110,4733515,539278,195896,1012
1717577569545491,800,630,20,1,1,768,483840,8,6144,1262000,5980,0,2194691,197435,4791667,479911,196357,1398
1717578065544437,825,630,20,1,1,768,483840,9,6912,1301437,13482,0,2265802,133192,4723668,581192,220301,1039
1717578576434965,850,630,20,1,1,768,483840,9,6912,1340875,6159,0,2492611,242621,5011227,580234,223961,13141
1717579076702954,875,630,20,1,1,768,483840,9,6912,1380312,14702,0,2410621,212078,5024274,767394,220335,1066
1717579595243889,900,630,20,1,1,768,483840,9,6912,1419750,5972,0,2434073,247470,4744594,747054,223867,11833
1717580133042527,925,630,20,1,1,768,483840,10,7680,1459187,6029,0,2201816,201505,4934919,378109,246883,3402
1717580650849772,950,630,20,1,1,768,483840,10,7680,1498625,6008,0,2084965,192735,4655411,539716,244762,1820
1717581174941383,975,630,20,1,1,768,483840,10,7680,1538062,6122,0,2031609,167962,4586487,480313,244883,2614
1717581723702859,1000,630,20,1,1,768,483840,10,7680,1577500,5986,0,2318292,215673,4671334,715899,243890,1176


==> data/table2_nonbinkey.csv <==
id,num_cts,n,log_q,binaryKeys,s,paillier_pk_size_B,compression_key_size_B,num_additive_cts,compressed_ct_size_B,lwe_ct_size_B,keygen_time_us_mean,keygen_time_us_std,key_expand_time_us_mean,key_expand_time_us_std,compress_time_us_mean,compress_time_us_std,decrypt_compressed_time_us_mean,decrypt_compressed_time_us_std,
1717563860535230,25,630,64,0,1,768,483840,2,1536,126200,6064,0,6158396,691193,6020580,491508,48615,742
1717564212040483,50,630,64,0,1,768,483840,3,2304,252400,6011,0,5859200,489866,6555011,809081,73090,896
1717564564059743,75,630,64,0,1,768,483840,4,3072,378600,7800,0,5664167,367151,6028981,390654,96838,756
1717564940202076,100,630,64,0,1,768,483840,5,3840,504800,5688,0,5973233,524551,6889106,540136,121462,524
1717565307181890,125,630,64,0,1,768,483840,6,4608,631000,8130,0,5730220,507409,5924105,505703,145738,863
1717565688849391,150,630,64,0,1,768,483840,7,5376,757200,6063,0,6003790,390745,6134458,416358,170293,797
1717566090010331,175,630,64,0,1,768,483840,8,6144,883400,5978,0,6354645,499321,6436008,562562,193659,880
1717566494170292,200,630,64,0,1,768,483840,10,7680,1009600,6002,0,6008523,468783,6579923,501668,241828,792
1717566889635901,225,630,64,0,1,768,483840,11,8448,1135800,5968,0,6306561,389181,6245467,676933,266274,830
1717567304665277,250,630,64,0,1,768,483840,12,9216,1262000,7641,0,6463070,564445,6552507,603342,290976,837
1717567708757885,275,630,64,0,1,768,483840,13,9984,1388200,6028,0,5965839,452534,5993767,474556,315050,1086
1717568127013538,300,630,64,0,1,768,483840,14,10752,1514400,6046,0,6443767,394880,5997930,568538,338197,1113
1717568548717662,325,630,64,0,1,768,483840,15,11520,1640600,6003,0,6052266,301831,6319075,339981,363083,939
1717568979873865,350,630,64,0,1,768,483840,16,12288,1766800,5992,0,6174058,252056,5967427,454100,388783,2261
1717569406312717,375,630,64,0,1,768,483840,18,13824,1893000,5821,0,5480901,249989,6268494,410363,436551,1345
1717569815664456,400,630,64,0,1,768,483840,19,14592,2019200,5997,0,5669022,378968,6070111,365604,461928,1117
1717570237850969,425,630,64,0,1,768,483840,20,15360,2145400,5996,0,5680074,341662,6566702,672786,485804,2127
1717570683193015,450,630,64,0,1,768,483840,21,16128,2271600,6049,0,6700019,606649,6265985,288964,508577,1181
1717571125446226,475,630,64,0,1,768,483840,22,16896,2397800,6012,0,6747493,721910,6776489,943482,533773,1247
1717571573135814,500,630,64,0,1,768,483840,23,17664,2524000,6017,0,5713634,364982,6289694,339966,555964,1126
1717572034030881,525,630,64,0,1,768,483840,24,18432,2650200,5998,0,5841500,584899,6187504,448924,581121,2017
1717572492166186,550,630,64,0,1,768,483840,25,19200,2776400,6034,0,6321823,778818,6613677,435452,606811,1168
1717572953891061,575,630,64,0,1,768,483840,27,20736,2902600,6004,0,5748109,400722,6703278,669131,653604,1068
1717573434596634,600,630,64,0,1,768,483840,28,21504,3028800,5989,0,6095983,494574,6403485,359729,677888,1366
1717573891511332,625,630,64,0,1,768,483840,29,22272,3155000,5142,0,6174218,830450,6340617,285494,702672,1545
1717574367138569,650,630,64,0,1,768,483840,30,23040,3281200,6016,0,6423457,566643,6971687,747148,726957,1937
1717574852057288,675,630,64,0,1,768,483840,31,23808,3407400,6034,0,5899341,526025,6630697,465268,751396,1334
1717575326760732,700,630,64,0,1,768,483840,32,24576,3533600,4804,0,5723385,343891,5824980,351177,776191,2056
1717575799687234,725,630,64,0,1,768,483840,33,25344,3659800,5234,0,5889137,305670,6413882,574463,800593,3774
1717576271155688,750,630,64,0,1,768,483840,35,26880,3786000,5981,0,5428836,193669,5795984,392557,844198,1067
1717576760606990,775,630,64,0,1,768,483840,36,27648,3912200,5149,0,6464232,418442,6508228,554117,876054,3598
1717577260787901,800,630,64,0,1,768,483840,37,28416,4038400,6010,0,5672524,444314,6329275,341732,896388,969
1717577753123592,825,630,64,0,1,768,483840,38,29184,4164600,5967,0,6220335,601379,6291564,398725,920272,2930
1717578256934561,850,630,64,0,1,768,483840,39,29952,4290800,5889,0,6500261,691551,6321395,502198,943787,2031
1717578757019868,875,630,64,0,1,768,483840,40,30720,4417000,6002,0,5649384,373220,6361525,495095,971685,5449
1717579273226147,900,630,64,0,1,768,483840,41,31488,4543200,8095,0,6475810,637915,6898655,834850,991863,1979
1717579783605499,925,630,64,0,1,768,483840,43,33024,4669400,6022,0,6306927,461783,6145357,391206,1044079,4619
1717580322824469,950,630,64,0,1,768,483840,44,33792,4795600,6011,0,6035403,428226,6438327,378592,1068205,2016
1717580844429798,975,630,64,0,1,768,483840,45,34560,4921800,6033,0,6089316,599571,6562958,440757,1089607,2032
1717581378285035,1000,630,64,0,1,768,483840,46,35328,5048000,6017,0,6956541,576167,6427219,394114,1113460,1182


==> data/tradeoff_num_cts=400.csv <==
num_cts,n,log_q,s,compress_time_s,compressed_ct_size_KB
400,630,64,1,1.9198,14.5
400,630,64,2,3.7674000000000003,10.5
400,630,64,3,6.2302,10.0
400,630,64,4,9.6825,8.75
400,630,64,5,12.702,9.0
400,630,64,6,16.9468,8.75
400,630,64,7,21.1417,8.0


==> data/tradeoff_num_cts=800.csv <==
num_cts,n,log_q,s,compress_time_s,compressed_ct_size_KB
800,630,64,1,4.0907,29.0
800,630,64,2,7.1347,21.0
800,630,64,3,11.6446,19.0
800,630,64,4,18.4656,17.5
800,630,64,5,22.7608,16.5
800,630,64,6,29.493299999999998,15.75
800,630,64,7,37.6529,16.0


==> figures/s_tradeoff_num_cts=400.csv <==
n,log_q,s,compress_time_ms,compressed_ct_size_B
630,64,1,2358,14848
630,64,2,4695,10752
630,64,3,6020,10240
630,64,4,13355,8960
630,64,5,18110,9216
630,64,6,22920,8960
630,64,7,29329,8192
